Time varying Na I D absorption in ILRTs as a probe of circumstellar material

Intermediate-Luminosity Red Transients (ILRTs) are a class of observed transient posited to arise from the production of an electron-capture supernova from a super-asymptotic giant branch star within a dusty cocoon. In this paper, we present a systematic analysis of narrow Na I D absorption as a means of probing the circumstellar environment of these events. We find a wide diversity of evolution in ILRTs in terms of line strength, time-scale, and shape. We present a simple toy model designed to predict this evolution as arising from ejecta from a central supernova passing through a circumstellar environment wherein Na II is recombining to Na I over time. We find that while our toy model can qualitatively explain the evolution of a number of ILRTs, the majority of our sample undergoes evolution more complex than predicted. The success of using the Na I D doublet as a diagnostic tool for studying circumstellar material will rely on the availability of regular high-resolution spectral observations of multiple ILRTs, and more detailed spectral modelling will be required to produce models capable of explaining the diverse range of behaviours exhibited by ILRTs. In addition, the strength of the Na I D absorption feature has been used as a means of estimating the extinction of sources, and we suggest that the variability visible in ILRTs would prevent such methods from being used for this class of transient, and any others showing evidence of variability

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
